Feedback Generation for Performance Problems in Introductory Programming Assignments

Providing feedback on programming assignments manually is a tedious, error prone, and time-consuming task. In this paper, we motivate and address the problem of generating feedback on performance aspects in introductory programming assignments. We studied a large number of functionally correct student solutions to introductory programming assignments and observed: (1) There are different algorithmic strategies, with varying levels of efficiency, for solving a given problem. These different strategies merit different feedback. (2) The same algorithmic strategy can be implemented in countless different ways, which are not relevant for reporting feedback on the student program. We propose a light-weight programming language extension that allows a teacher to define an algorithmic strategy by specifying certain key values that should occur during the execution of an implementation. We describe a dynamic analysis based approach to test whether a student's program matches a teacher's specification. Our experimental results illustrate the effectiveness of both our specification language and our dynamic analysis. On one of our benchmarks consisting of 2316 functionally correct implementations to 3 programming problems, we identified 16 strategies that we were able to describe using our specification language (in 95 minutes after inspecting 66, i.e., around 3%, implementations). Our dynamic analysis correctly matched each implementation with its corresponding specification, thereby automatically producing the intended feedback.

==> data/match_01DoubleChar.txt <==
c1	c2
0.000	0.000
1.000	30.000
2.000	35.000
3.000	44.000
4.000	45.000
5.000	46.000


==> data/match_02LongestEqual.txt <==
c1	c2
0.000	0.000
1.000	12.000
2.000	13.000
3.000	37.000


==> data/match_03LongestWord.txt <==
c1	c2
0.000	0.000
1.000	7.000
2.000	26.000
3.000	32.000
4.000	37.000
5.000	38.000
6.000	39.000


==> data/match_04RunLength.txt <==
c1	c2
0.000	0.000
1.000	32.000
2.000	37.000
3.000	39.000
4.000	41.000
5.000	42.000
6.000	43.000


==> data/match_05Vigenere.txt <==
c1	c2
0.000	0.000
1.000	1.000
2.000	31.000
3.000	39.000
4.000	40.000
5.000	41.000


==> data/match_06BaseToBase.txt <==
c1	c2
0.000	0.000
1.000	1.000
2.000	11.000
3.000	12.000
4.000	14.000
5.000	16.000


==> data/match_07CatDog.txt <==
c1	c2
0.000	0.000
1.000	2.000
2.000	4.000
3.000	6.000
4.000	18.000
5.000	19.000
6.000	20.000
7.000	25.000
8.000	27.000
9.000	28.000
10.000	29.000
11.000	30.000
12.000	31.000
13.000	32.000
14.000	35.000
15.000	36.000
16.000	37.000
17.000	39.000
18.000	40.000


==> data/match_08MinimalDelete.txt <==
c1	c2
0.000	0.000
1.000	1.000
2.000	7.000
3.000	8.000
4.000	10.000
5.000	12.000
6.000	13.000
7.000	14.000
8.000	15.000


==> data/match_09CommonElement.txt <==
c1	c2
0.000	0.000
1.000	6.000
2.000	25.000
3.000	31.000
4.000	34.000
5.000	38.000
6.000	39.000
7.000	41.000
8.000	42.000
9.000	45.000
10.000	46.000
11.000	47.000
12.000	48.000
13.000	49.000
14.000	54.000


==> data/match_10Order3.txt <==
c1	c2
0.000	0.000
1.000	14.000
2.000	17.000
3.000	24.000
4.000	25.000
5.000	29.000
6.000	30.000
7.000	32.000
8.000	34.000
9.000	36.000
10.000	38.000
11.000	39.000
12.000	40.000


==> data/match_11_2DSearch.txt <==
c1	c2
0.000	0.000
1.000	23.000
2.000	32.000
3.000	33.000
4.000	34.000
5.000	35.000
6.000	36.000
7.000	37.000


==> data/match_12TableAggSum.txt <==
c1	c2
0.000	0.000
1.000	1.000
2.000	6.000
3.000	9.000
4.000	10.000
5.000	11.000


==> data/match_13Intersection.txt <==
c1	c2
0.000	0.000
1.000	3.000
2.000	6.000
3.000	8.000
4.000	11.000
5.000	12.000
6.000	13.000
7.000	14.000


==> data/match_14ReverseList.txt <==
c1	c2
0.000	0.000
1.000	33.000
2.000	38.000
3.000	39.000


==> data/match_15SortingStrings.txt <==
c1	c2
0.000	0.000
1.000	1.000
2.000	2.000
3.000	29.000
4.000	32.000
5.000	33.000
6.000	36.000
7.000	37.000
8.000	38.000
9.000	39.000
10.000	40.000
11.000	41.000


==> data/match_16MinutesBetween.txt <==
c1	c2
0.000	0.000
1.000	24.000
2.000	40.000
3.000	42.000
4.000	43.000
5.000	45.000


==> data/match_17MaxSum.txt <==
c1	c2
0.000	0.000
1.000	24.000
2.000	26.000
3.000	33.000
4.000	38.000
5.000	40.000
6.000	41.000
7.000	42.000


==> data/match_18Median.txt <==
c1	c2
0.000	0.000
1.000	47.000


==> data/match_19DigitPermutation.txt <==
c1	c2
0.000	0.000
1.000	34.000
2.000	35.000
3.000	36.000


==> data/match_20Coins.txt <==
c1	c2
0.000	0.000
1.000	9.000
2.000	19.000
3.000	23.000
4.000	24.000
5.000	26.000
6.000	27.000


==> data/match_21Seq235.txt <==
c1	c2
0.000	0.000
1.000	11.000
2.000	14.000
3.000	17.000
4.000	24.000
5.000	25.000
6.000	26.000
7.000	31.000
8.000	32.000
9.000	33.000
10.000	34.000
11.000	35.000
12.000	37.000


==> data/match_anagram.txt <==
c1	c2
0.000	0.000
1.000	175.000
2.000	193.000
3.000	225.000
4.000	227.000
5.000	229.000
6.000	246.000
7.000	247.000
8.000	249.000
9.000	251.000
10.000	265.000
11.000	266.000
12.000	267.000
13.000	268.000
14.000	277.000
15.000	280.000
16.000	281.000
17.000	282.000
18.000	283.000
19.000	284.000
20.000	285.000
21.000	286.000
22.000	287.000
23.000	288.000
24.000	289.000
25.000	290.000


==> data/match_caesar.txt <==
c1	c2
0.000	0.000
1.000	23.000
2.000	343.000
3.000	427.000
4.000	508.000
5.000	512.000
6.000	514.000
7.000	523.000
8.000	528.000
9.000	533.000
10.000	534.000
11.000	535.000
12.000	547.000
13.000	549.000
14.000	552.000
15.000	553.000
16.000	554.000
17.000	556.000
18.000	558.000
19.000	559.000
20.000	560.000
21.000	563.000
22.000	564.000
23.000	566.000


==> data/match_issorted.txt <==
c1	c2
0.000	0.000
1.000	1305.000
2.000	1306.000
3.000	1307.000
4.000	1421.000
5.000	1424.000
6.000	1425.000
7.000	1444.000
8.000	1447.000
9.000	1449.000
10.000	1450.000
11.000	1452.000
12.000	1453.000
13.000	1454.000
14.000	1455.000
15.000	1456.000
16.000	1458.000
17.000	1459.000
18.000	1460.000


==> data/time_01DoubleChar.txt <==
c1	c2
0.000	0.000
1.200	30.000
1.683	35.000
2.183	44.000
2.750	45.000
3.050	46.000


==> data/time_02LongestEqual.txt <==
c1	c2
0.000	0.000
0.733	12.000
1.983	13.000
3.567	37.000


==> data/time_03LongestWord.txt <==
c1	c2
0.000	0.000
1.583	7.000
3.117	26.000
5.683	32.000
7.700	37.000
10.800	38.000
11.967	39.000


==> data/time_04RunLength.txt <==
c1	c2
0.000	0.000
1.617	32.000
2.533	37.000
4.933	39.000
5.583	41.000
7.517	42.000
7.917	43.000


==> data/time_05Vigenere.txt <==
c1	c2
0.000	0.000
1.133	1.000
3.133	31.000
3.850	39.000
4.900	40.000
5.200	41.000


==> data/time_06BaseToBase.txt <==
c1	c2
0.000	0.000
3.533	1.000
5.500	11.000
7.500	12.000
7.967	14.000
9.933	16.000


==> data/time_07CatDog.txt <==
c1	c2
0.000	0.000
2.033	2.000
2.783	4.000
4.533	6.000
6.683	18.000
7.083	19.000
7.883	20.000
9.100	25.000
10.117	27.000
13.133	28.000
13.867	29.000
17.917	30.000
18.617	31.000
19.183	32.000
19.483	35.000
20.133	36.000
21.150	37.000
22.883	39.000
23.383	40.000


==> data/time_08MinimalDelete.txt <==
c1	c2
0.000	0.000
2.117	1.000
5.883	7.000
9.067	8.000
25.283	10.000
26.183	12.000
27.783	13.000
37.917	14.000
38.750	15.000


==> data/time_09CommonElement.txt <==
c1	c2
0.000	0.000
1.383	6.000
2.517	25.000
3.833	31.000
5.100	34.000
7.333	38.000
11.117	39.000
12.217	41.000
12.767	42.000
14.600	45.000
17.550	46.000
23.817	47.000
25.200	48.000
31.517	49.000
32.750	54.000


==> data/time_10Order3.txt <==
c1	c2
0.000	0.000
0.667	14.000
1.567	17.000
2.300	24.000
3.283	25.000
6.433	29.000
7.467	30.000
7.833	32.000
8.400	34.000
9.417	36.000
10.883	38.000
11.383	39.000
12.033	40.000


==> data/time_11_2DSearch.txt <==
c1	c2
0.000	0.000
0.817	23.000
2.517	32.000
4.767	33.000
7.617	34.000
10.667	35.000
13.217	36.000
16.167	37.000


==> data/time_12TableAggSum.txt <==
c1	c2
0.000	0.000
2.117	1.000
4.133	6.000
5.983	9.000
6.450	10.000
9.650	11.000


==> data/time_13Intersection.txt <==
c1	c2
0.000	0.000
1.900	3.000
5.050	6.000
6.517	8.000
6.800	11.000
7.483	12.000
8.333	13.000
9.000	14.000


==> data/time_14ReverseList.txt <==
c1	c2
0.000	0.000
0.717	33.000
0.967	38.000
1.617	39.000


==> data/time_15SortingStrings.txt <==
c1	c2
0.000	0.000
1.550	1.000
2.967	2.000
3.600	29.000
4.517	32.000
6.483	33.000
9.267	36.000
10.167	37.000
16.133	38.000
17.517	39.000
18.467	40.000
20.667	41.000


==> data/time_16MinutesBetween.txt <==
c1	c2
0.000	0.000
0.750	24.000
1.100	40.000
1.467	42.000
1.933	43.000
2.517	45.000


==> data/time_17MaxSum.txt <==
c1	c2
0.000	0.000
0.500	24.000
2.200	26.000
2.867	33.000
5.100	38.000
5.933	40.000
6.167	41.000
6.983	42.000


==> data/time_18Median.txt <==
c1	c2
0.000	0.000
0.267	47.000


==> data/time_19DigitPermutation.txt <==
c1	c2
0.000	0.000
1.267	34.000
2.650	35.000
3.083	36.000


==> data/time_20Coins.txt <==
c1	c2
0.000	0.000
1.833	9.000
2.917	19.000
3.833	23.000
4.517	24.000
9.817	26.000
12.300	27.000


==> data/time_21Seq235.txt <==
c1	c2
0.000	0.000
1.683	11.000
3.800	14.000
5.250	17.000
9.517	24.000
13.050	25.000
15.067	26.000
20.333	31.000
26.233	32.000
28.567	33.000
29.450	34.000
30.800	35.000
35.083	37.000


==> data/time_anagram.txt <==
c1	c2
0.000	0.000
2.183	175.000
3.033	193.000
4.317	225.000
5.050	227.000
5.700	229.000
8.567	246.000
10.883	247.000
11.217	249.000
12.050	251.000
16.283	265.000
17.850	266.000
18.567	267.000
20.167	268.000
21.733	277.000
22.383	280.000
25.100	281.000
26.983	282.000
29.767	283.000
31.017	284.000
32.983	285.000
34.183	286.000
35.167	287.000
36.633	288.000
41.083	289.000
42.450	290.000


==> data/time_caesar.txt <==
c1	c2
0.000	0.000
2.517	23.000
4.550	343.000
5.250	427.000
5.650	508.000
7.783	512.000
8.317	514.000
8.833	523.000
10.800	528.000
13.050	533.000
13.650	534.000
14.100	535.000
14.850	547.000
15.650	549.000
16.717	552.000
18.283	553.000
19.200	554.000
19.700	556.000
21.617	558.000
23.333	559.000
23.900	560.000
24.783	563.000
25.250	564.000
25.800	566.000


==> data/time_issorted.txt <==
c1	c2
0.000	0.000
1.283	1305.000
2.667	1306.000
3.083	1307.000
4.133	1421.000
4.567	1424.000
6.167	1425.000
6.900	1444.000
9.533	1447.000
10.217	1449.000
12.217	1450.000
13.133	1452.000
13.950	1453.000
14.633	1454.000
16.267	1455.000
17.217	1456.000
20.133	1458.000
23.283	1459.000
26.383	1460.000

